The Influence of Stellar Rotation in Binary Systems on Core-Collapse Supernova Progenitors and Multi-messenger Signals

The detailed structure of core-collapse supernova progenitors is crucial for studying supernova explosion engines and the corresponding multimessenger signals. In this paper, we investigate the influence of stellar rotation on binary systems consisting of a 30 solar mass donor star and a 20 solar mass accretor using the MESA stellar evolution code. We find that through mass transfer in binary systems, fast-rotating red- and blue-supergiant progenitors can be formed within a certain range of initial orbital periods, albeit the correlation is not linear. We also find that even with the same initial mass ratio of the binary system, the resulting final masses of the collapsars, the iron core masses, the compactness parameters, and the final rotational rates can vary widely and are sensitive to the initial orbital periods. For instance, the progenitors with strong convection form a thinner Si-shell and a wider O-shell compared to those in single-star systems. In addition, we conduct two-dimensional self-consistent core-collapse supernova simulations with neutrino transport for these rotating progenitors derived from binary stellar evolution. We find that the neutrino and gravitational-wave signatures of these binary progenitors could exhibit significant variations. Progenitors with larger compactness parameters produce more massive proto-neutron stars, have higher mass-accretion rates, and emit brighter neutrino luminosity and louder gravitational emissions. Finally, we observe stellar-mass black hole formation in some of our failed exploding models.

==> note.txt <==
Structure:
Strong convection (Assumption due to similar rho_c, temp_c, but teff increase)-> less carbon core but more oxygen core (more alpha particle lead to more oxygen abundance {2021A&A...645A...5S})-> oxygen silicon shell merger {2019ApJ...881...16Y, 2018MNRAS.473.1695C}-> smaller iron core (due to lower abundance of si28)-> large density gradient (due to smaller iron core)-> smaller compactness parameter

Todo:

